Real-Time Anomaly Detection and Reactive Planning with Large Language Models

Foundation models, e.g., large language models (LLMs), trained on internet-scale data possess zero-shot generalization capabilities that make them a promising technology towards detecting and mitigating out-of-distribution failure modes of robotic systems. Fully realizing this promise, however, poses two challenges: (i) mitigating the considerable computational expense of these models such that they may be applied online, and (ii) incorporating their judgement regarding potential anomalies into a safe control framework. In this work, we present a two-stage reasoning framework: First is a fast binary anomaly classifier that analyzes observations in an LLM embedding space, which may then trigger a slower fallback selection stage that utilizes the reasoning capabilities of generative LLMs. These stages correspond to branch points in a model predictive control strategy that maintains the joint feasibility of continuing along various fallback plans to account for the slow reasoner's latency as soon as an anomaly is detected, thus ensuring safety. We show that our fast anomaly classifier outperforms autoregressive reasoning with state-of-the-art GPT models, even when instantiated with relatively small language models. This enables our runtime monitor to improve the trustworthiness of dynamic robotic systems, such as quadrotors or autonomous vehicles, under resource and time constraints. Videos illustrating our approach in both simulation and real-world experiments are available on this project page: https://sites.google.com/view/aesop-llm.

==> Extras/Video_Annotations.txt <==
We provide a description of each of the attached quadrotor simulations below. In each video, the dashed blue curve represents the nominal trajectory, the black line curve the quadrotor's path, the dashed orange curve represents the consensus horizon enforced over all available fallback options, and a dashed red curve represents the trajectory planned towards a specific fallback option.

Video Annotations:

nominal.gif (Appendix Fig. 5 (c)): This video demonstrates AESOP operating in a scenario in which no anomaly occurs.

fallback.gif (Appendix Fig. 5 (e)): This video demonstrates AESOP operating in a scenario in which a consequential anomaly is detected. The fast anomaly detector initially flags the anomaly, and the slow anomaly detector is queried to determine whether a fallback is necessary. The quadrotor begins to move towards the available fallback options as the slow detector makes use of the consensus horizon to perform its necessary reasoning. In this case, the slow detector indicates that a fallback option is the safer choice, leading the quadrotor to land.

fallback_early.gif (Appendix Fig. 5 (f)): This video demonstrates AESOP operating in a scenario in which a consequential anomaly is detected. The fast anomaly detector initially flags the anomaly, and the slow anomaly detector is queried to determine whether a fallback is necessary. The quadrotor begins to move towards the available fallback options as the slow detector makes use of the consensus horizon to perform its necessary reasoning. In this case, the slow detector indicates that a fallback option is the safer choice, leading the quadrotor to land. This is similar to fallback.gif, however an anomaly is detected earlier in the scenario.

fallback_abort.gif (Appendix Fig. 5 (d)): This video demonstrates AESOP operating in a scenario in which an inconsequential anomaly is detected. The fast anomaly detector initially flags the anomaly, and the slow anomaly detector is queried to determine whether a fallback is necessary. The quadrotor begins to move towards the available fallback options as the slow detector makes use of the consensus horizon to perform its necessary reasoning. In this case, the slow detector indicates that it would be safe to proceed without a safety intervention, leading the quadrotor to continue following the nominal path.

naive.gif (Appendix Fig. 5 (a)): This video demonstrates a naive planner that only plans a nominal trajectory during nominal timesteps with an LLM being used as the anomaly detector. If the LLM signals a particular fallback, the planner tries to plan a minimally constraint violating trajectory to the chosen recovery set -- that is, if there is no feasible path to the recovery set anymore, the planner will attempt to bring the quadrotor as close as possible by exciting slack variables. In this example, we find that the quadrotor crashes as none of the fallback options (i.e., recovery sets) were feasible when the anomaly was detected.

fsmpc_baseline.gif (Appendix Fig. 5 (b)): This video demonstrates a variant of FSMPC, the fallback planning algorithm from (Sinha, Schmerling, and Pavone, IEEE Conference on Decision and Control (CDC) 2023). FSMPC plans with a set of fallbacks, but only engages them when the LLM signals, thereby not accounting for the time delay it takes the LLM to return an output. In this case, the LLM selects a fallback that is feasible when the LLM is queried, but the associated recovery set is no longer reachable when the LLM returns a response as the drone has since moved on! The quadrotor ends up landing outside any of the safe recovery sets. This video demonstrates the need to account for the latency of the LLM to be safe.


